Physical Properties of Asteroids in Comet-like Orbits in Infrared Asteroid Survey Catalogs

We investigated the population of asteroids in comet-like orbits using available asteroid size and albedo catalogs of data taken with the Infrared Astronomical Satellite, AKARI, and the Wide-field Infrared Survey Explorer on the basis of their orbital properties (i.e., the Tisserand parameter with respect to Jupiter, TJ, and the aphelion distance, Q). We found that (i) there are 123 asteroids in comet-like orbits by our criteria (i.e., Q < 4.5 AU and TJ < 3), (ii) 80% of them have low albedo, pv < 0.1, consistent with comet nuclei, (iii) low-albedo objects among them have a size distribution shallower than that of active comet nuclei, that is, the power index of the cumulative size distribution of around 1.1, (iv) unexpectedly, a considerable number (i.e., 25 by our criteria) of asteroids in comet-like orbits have high albedo, pv > 0.1. We noticed that such high-albedo objects mostly consist of small (D < 3 km) bodies distributed in near-Earth space (with perihelion distance of q < 1.3 AU). We suggest that such high-albedo, small objects were susceptible to the Yarkovsky effect and drifted into comet-like orbits via chaotic resonances with planets.

==> tab1.txt <==
Title: Physical Properties of Asteroids in Comet-like Orbits in Infrared Asteroid Survey Catalogs
Authors: Kim Y., Ishiguro M., Usui F.
Table: Asteroids in Comet-like Orbits in Infrared Asteroidal Survey Catalogs
================================================================================
Byte-by-byte Description of file: tab1.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label   Explanations
--------------------------------------------------------------------------------
   1-  6 I6     ---     Number  Asteroid number
   8- 20 A13    ---     Name    Asteroid name
  22- 31 A10    ---     Desig   Asteroid provisional designation
  33- 39 F7.3   AU      a       Semimajor axis
  41- 45 F5.3   ---     e       Eccentricity
  47- 52 F6.2   deg     i       Inclination
  54- 59 F6.3   ---     TJ      Tisserand parameter with respect to Jupiter
  61- 67 F7.3   km      D       Diameter
  69- 74 F6.3   km    e_D       The uncertainty in diameter
  76- 80 F5.3   ---     pV      Geometric albedo
  82- 86 F5.3   ---   e_pV      The uncertainty in albedo
  88- 92 A5     ---     Source  Observation source
--------------------------------------------------------------------------------
   944 Hidalgo       1920 HZ      5.737 0.662  42.54  2.067  52.450  3.600 0.042 0.007 AKARI 
  1922 Zulu          1949 HC      3.237 0.481  35.42  2.734  20.561  0.321 0.055 0.006 WISE  
  3688 Navajo        1981 FD      3.222 0.478   2.56  2.996   6.086  0.051 0.047 0.012 WISE  
  3552 Don Quixote   1983 SA      4.222 0.713  30.96  2.316  26.656  9.734 0.016 0.009 WISE  
  5370 Taranis       1986 RA      3.333 0.634  19.09  2.731   5.821  0.300 0.044 0.009 WISE  
  6144 Kondojiro     1994 EQ3     4.765 0.362   5.88  2.866  32.490  1.090 0.042 0.006 WISE  
  7604 Kridsadaporn  1995 QY2     3.110 0.575  20.46  2.858  13.300  0.340 0.033 0.002 AKARI 
 52872 Okyrhoe       1998 SG35    8.336 0.307  15.66  2.944  36.000  1.200 0.058 0.020 WISE  
101814               1999 JD8     3.169 0.465  24.50  2.899   4.547  0.055 0.057 0.007 WISE  
                     2000 HD74    2.919 0.597  49.28  2.567   0.827  0.015 0.163 0.029 WISE  
                     2000 SB1     3.341 0.541  22.18  2.805   5.690  0.130 0.054 0.003 AKARI 
193291               2000 SU236   3.959 0.307   9.26  2.953   7.660  0.450 0.057 0.011 WISE  
 20898 Fountainhills 2000 WE147   4.229 0.464  45.52  2.349  42.049  1.780 0.040 0.003 IRAS  
                     2001 HA4     2.682 0.796  17.20  2.771   1.851  0.043 0.047 0.011 WISE  
                     2001 VE      3.225 0.472  27.07  2.850   5.050  0.430 0.041 0.007 AKARI 
307005               2001 XP1     2.892 0.752  39.22  2.560   1.870  0.080 0.035 0.003 AKARI 
 32511               2001 NX17    5.043 0.427   8.93  2.791  15.470  0.790 0.081 0.021 WISE  
                     2002 WZ2     2.461 0.884  51.40  2.516   1.597  0.117 0.110 0.025 WISE  
127546               2002 XU93   67.167 0.688  77.88  1.173 170.000 50.000 0.040 0.030 WISE  
143243               2002 YA26    3.274 0.453  19.22  2.925   8.860  0.730 0.090 0.015 AKARI 
307286               2002 PA96    3.318 0.494  23.24  2.844   6.555  1.752 0.034 0.034 WISE  
307464               2002 WL      3.291 0.404  25.37  2.896   6.873  0.307 0.054 0.010 WISE  
350767               2002 AJ153   3.116 0.450  24.78  2.925   6.360  0.400 0.052 0.007 AKARI 
                     2003 BU35    3.742 0.538  14.89  2.773   3.210  0.020 0.048 0.008 WISE  
                     2003 SM4     3.236 0.392  25.07  2.922   4.132  0.077 0.074 0.014 WISE  
                     2003 UL12    3.293 0.701  19.73  2.649   1.078  0.016 0.200 0.051 WISE  
154453               2003 CJ11    2.591 0.833  20.72  2.739   2.040  0.060 0.322 0.024 AKARI 
                     2004 EB      3.122 0.658  21.19  2.754   2.538  0.235 0.036 0.011 WISE  
                     2004 FF18    3.191 0.459  23.91  2.903   1.957  0.033 0.080 0.022 WISE  
                     2004 TJ134   3.185 0.458  23.51  2.910   2.510  0.640 0.044 0.026 WISE  
                     2004 YR32    3.059 0.701  20.52  2.726   2.292  0.281 0.031 0.007 WISE  
                     2004 YW      3.233 0.466  24.47  2.879   4.280  1.280 0.073 0.039 WISE  
164295               2004 XA131   4.060 0.286  32.72  2.706  11.210  1.240 0.061 0.022 WISE  
248083               2004 QU24    3.324 0.614  23.34  2.724   2.358  0.508 0.126 0.072 WISE  
303226               2004 NY30    3.312 0.458  20.53  2.900   7.054  0.392 0.056 0.013 WISE  
318081               2004 GG20    3.166 0.454  21.91  2.933   6.567  0.026 0.036 0.005 WISE  
                     2005 QT176   3.156 0.452  30.87  2.841   1.899  0.497 0.049 0.036 WISE  
                     2005 TR176   3.165 0.424  22.88  2.946   2.134  0.481 0.056 0.026 WISE  
                     2005 YY93    2.584 0.884  23.96  2.616   1.745  0.061 0.084 0.016 WISE  
230979               2005 AT42    2.864 0.611  11.21  2.969   1.522  0.042 0.207 0.047 WISE  
250706               2005 RR6     2.975 0.696   6.95  2.827   0.535  0.164 0.322 0.204 WISE  
                     2006 HY51    2.599 0.969  30.56  2.303   1.218  0.228 0.157 0.071 WISE  
                     2006 KZ112   2.524 0.887  37.78  2.570   1.180  0.028 0.269 0.045 WISE  
                     2006 HR30    7.818 0.843  31.88  1.785  21.580  0.160 0.057 0.001 AKARI 
248590               2006 CS      2.912 0.698  52.32  2.442   4.726  0.838 0.018 0.007 WISE  
308680               2006 DY62    3.265 0.426  24.02  2.903   7.730  0.510 0.050 0.007 AKARI 
                     2008 HY21   10.925 0.506  11.99  2.921  24.000  1.500 0.044 0.010 WISE  
                     2008 JS14   11.629 0.741  26.04  2.250  14.500  1.800 0.044 0.019 WISE  
249302 Ajoie         2008 UM7     3.924 0.301   5.61  2.974   6.980  0.680 0.036 0.010 WISE  
330759               2008 SO218   8.135 0.564 170.36 -1.396  11.800  0.400 0.097 0.017 WISE  
342842               2008 YB3    11.640 0.442 105.02 -0.248  67.100  1.000 0.062 0.012 WISE  
                     2009 KC3     3.208 0.698  10.01  2.729   2.188  0.453 0.023 0.018 WISE  
                     2009 QK35    3.125 0.463  18.78  2.965   1.251  0.383 0.103 0.057 WISE  
                     2009 SC298   3.852 0.380   6.33  2.933   1.880  0.170 0.060 0.017 WISE  
                     2009 SQ361   3.222 0.422  28.30  2.871   4.007  0.047 0.049 0.010 WISE  
                     2009 SR143   3.872 0.523   5.90  2.806   3.370  0.260 0.043 0.011 WISE  
                     2009 ST103   2.687 0.722  15.94  2.892   0.851  0.013 0.141 0.024 WISE  
                     2009 UV18    3.173 0.633   8.35  2.836   0.996  0.005 0.709 0.098 WISE  
                     2009 VN24    3.153 0.465  16.83  2.969   2.220  0.119 0.043 0.006 WISE  
                     2009 WF104   3.073 0.658  17.00  2.800   2.226  0.032 0.047 0.009 WISE  
                     2009 WO6     3.088 0.581  28.76  2.784   2.490  0.014 0.034 0.008 WISE  
                     2009 WU207   3.745 0.472  11.12  2.857   3.550  0.250 0.032 0.008 WISE  
                     2009 XE11    3.310 0.612  14.07  2.796   2.720  0.022 0.038 0.006 WISE  
332685               2009 HH36   12.687 0.445  23.30  2.979  33.000  2.800 0.078 0.018 WISE  
346889               2009 QV38   10.862 0.446  19.88  2.911  23.200  9.500 0.062 0.049 WISE  
                     2010 AG79    2.905 0.579  32.96  2.813   0.892  0.009 0.018 0.003 WISE  
                     2010 BK118 468.338 0.987 143.90 -2.456  46.400  1.800 0.068 0.013 WISE  
                     2010 BL77    3.586 0.328  14.10  2.972   4.390  0.141 0.058 0.017 WISE  
                     2010 BR53    3.904 0.325  11.77  2.937   4.500  0.350 0.046 0.012 WISE  
                     2010 CC132   3.172 0.434  30.69  2.851   3.386  0.014 0.066 0.007 WISE  
                     2010 CN44    2.848 0.677   3.84  2.914   0.340  0.006 0.185 0.036 WISE  
                     2010 CO56    3.138 0.449  23.81  2.928   3.203  0.165 0.063 0.006 WISE  
                     2010 CR140   5.627 0.408  74.64  1.428   7.500  1.400 0.020 0.010 WISE  
                     2010 CU139   3.580 0.531  13.76  2.819   2.537  0.374 0.033 0.016 WISE  
                     2010 DH77    3.267 0.708  34.37  2.516   0.574  0.017 0.011 0.003 WISE  
                     2010 DM21    2.865 0.657  21.14  2.860   0.303  0.012 0.133 0.024 WISE  
                     2010 EN150   4.096 0.653   6.87  2.604   3.000  0.270 0.016 0.005 WISE  
                     2010 FH92   24.354 0.763  61.88  1.533  28.000  0.600 0.047 0.007 WISE  
                     2010 FJ81    3.584 0.690  42.59  2.336   0.462  0.055 0.041 0.013 WISE  
                     2010 FZ80    2.763 0.749  27.39  2.740   0.867  0.013 0.018 0.004 WISE  
                     2010 GQ75    2.431 0.866  43.24  2.639   0.372  0.024 0.106 0.029 WISE  
                     2010 GT7     2.713 0.683   9.28  2.958   0.216  0.005 0.326 0.064 WISE  
                     2010 GW147 190.900 0.972  99.64 -0.451  15.900  0.700 0.037 0.006 WISE  
                     2010 GW64   62.478 0.941 105.27 -0.537   6.420  0.380 0.047 0.012 WISE  
                     2010 GX62    2.952 0.704  21.65  2.757   0.873  0.010 0.027 0.005 WISE  
                     2010 HZ103   3.739 0.555  58.33  2.132   1.130  0.090 0.035 0.010 WISE  
                     2010 JE      2.777 0.656  13.90  2.944   0.406  0.054 0.090 0.026 WISE  
                     2010 JG87    2.762 0.948  16.91  2.329   0.408  0.017 0.202 0.040 WISE  
                     2010 JH124  69.126 0.962  53.43  1.258   7.040  0.740 0.052 0.024 WISE  
                     2010 JL33    2.661 0.742   5.33  2.910   1.778  0.034 0.047 0.009 WISE  
                     2010 KU90    3.882 0.324  24.99  2.822   5.394  0.124 0.096 0.027 WISE  
                     2010 KW20    3.390 0.369  15.91  2.978   2.921  0.457 0.047 0.016 WISE  
                     2010 KY127   2.497 0.881  60.32  2.408   1.770  0.287 0.129 0.063 WISE  
                     2010 LB71    3.853 0.436  19.62  2.809   3.260  0.260 0.055 0.012 WISE  
                     2010 LG61    7.051 0.806 123.67 -0.025   0.890  0.190 0.089 0.056 WISE  
                     2010 LR68    3.036 0.608   4.58  2.923   2.246  0.154 0.017 0.004 WISE  
                     2010 LV108   2.788 0.640   5.50  2.986   0.234  0.011 0.029 0.005 WISE  
                     2010 MB86    4.129 0.383   4.47  2.901   2.320  0.180 0.109 0.025 WISE  
                     2010 MF96    3.990 0.327  11.13  2.928   2.850  0.260 0.072 0.019 WISE  
                     2010 MK43    3.484 0.459  16.57  2.887   3.176  0.230 0.101 0.026 WISE  
                     2010 MK70    3.963 0.373  17.24  2.860   2.000  0.200 0.053 0.019 WISE  
                     2010 MY20    3.941 0.316   5.63  2.964   2.440  0.230 0.051 0.014 WISE  
                     2010 MY44    3.953 0.309  13.19  2.930   2.940  0.260 0.098 0.024 WISE  
                     2010 MY64    3.969 0.326   3.59  2.959   3.260  0.250 0.042 0.010 WISE  
                     2010 NK70    3.960 0.303   4.19  2.973   4.390  0.190 0.048 0.011 WISE  
                     2010 NV88    3.959 0.307   3.40  2.972   2.920  0.270 0.033 0.009 WISE  
                     2010 NW1     3.387 0.620  39.60  2.512   1.162  0.229 0.189 0.101 WISE  
                     2010 NY1     3.524 0.504  33.99  2.655   3.171  0.024 0.037 0.008 WISE  
                     2010 OC      2.875 0.636  12.79  2.929   0.344  0.079 0.342 0.127 WISE  
                     2010 OF79    3.336 0.445  14.73  2.946   2.904  0.046 0.057 0.004 WISE  
                     2010 OM101  26.355 0.919 118.69 -0.653   3.120  0.170 0.029 0.005 WISE  
                     2010 OR1    27.340 0.925 143.86 -1.217   3.250  0.640 0.055 0.013 WISE  
                     2010 PY75    2.660 0.774  31.29  2.730   0.758  0.049 0.102 0.024 WISE  
                     2010 QA5     2.913 0.634  33.47  2.752   0.350  0.147 0.014 0.006 WISE  
                     2010 QE2     3.371 0.739  64.80  2.005   2.156  0.962 0.050 0.047 WISE  
                     2010 RM64   19.849 0.690  26.99  2.782  21.000  2.000 0.159 0.048 WISE  
                     2010 UB8     2.983 0.628  30.98  2.755   0.850  0.334 0.032 0.026 WISE  
                     2010 WG9    53.549 0.650  70.20  1.749 112.700 61.900 0.074 0.080 WISE  
336756               2010 NV1   306.313 0.969 140.81 -2.909  44.200  8.000 0.057 0.030 WISE  
353230               2010 BJ35    4.995 0.094   9.73  2.964   8.879  0.810 0.056 0.006 WISE  
                     2011 BN59    3.064 0.622  20.31  2.826   0.994  0.400 0.013 0.009 WISE  
                     2011 MM4    21.242 0.475 100.45 -0.400  63.700  6.200 0.083 0.024 WISE  
                     2011 SQ249   6.625 0.453  16.69  2.712   7.550  0.420 0.054 0.011 WISE  

